NNLO QCD predictions of the electron charge asymmetry for the inclusive $pp \rightarrow W+X$ production in the forward region at 13 TeV and 14 TeV

This paper presents perturbative QCD predictions of the electron charge asymmetry for the inclusive $W^{\pm}+X \rightarrow e^{\pm} \nu +X$ production in proton-proton (pp) collisions. Perturbative QCD calculations are performed at next-to-next-to-leading order (NNLO) accuracy by using different parton distribution function (PDF) models at 8 TeV, 13 TeV, and 14 TeV center-of-mass energies of the CERN LHC pp collisions. The NNLO calculations are performed for the electrons to have transverse momentum more than 20 GeV in the forward electron pseudorapidity region $2.0 \leq \eta_{e} \leq 4.25$. The NNLO predictions are first compared at 8 TeV with the measurement of the LHCb experiment at the LHC for the W$^{+}$/W$^{-}$ cross section ratio and charge asymmetry distributions. The 8 TeV predictions using NNPDF3.1, CT14, and MMHT2014 PDF sets are reported to be in good agreement with the LHCb data for the entire $\eta_{e}$ region justifying the extension of the calculations to 13 TeV and 14 TeV energies. The charge asymmetry predictions at NNLO accuracy are also reported in the forward $\eta_{e}$ bins at 13 TeV and 14 TeV and compared among NNPDF3.1, CT14, and MMHT2014 PDF sets. Overall the predicted W$^{\pm}$ differential cross section and charge asymmetry distributions based on different PDF sets are found to be consistent with each other for the entire $\eta_{e}$ region. The charge asymmetry distributions are shown to be more sensitive to discriminate among different PDF models in the 14 TeV predictions.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


